Dr.Jit: A Just-In-Time Compiler for Differentiable Rendering

Dr$.$Jit is a new just-in-time compiler for physically based rendering and its derivative. Dr$.$Jit expedites research on these topics in two ways: first, it traces high-level simulation code (e.g., written in Python) and aggressively simplifies and specializes the resulting program representation, producing data-parallel kernels with state-of-the-art performance on CPUs and GPUs. Second, it simplifies the development of differentiable rendering algorithms. Efficient methods in this area turn the derivative of a simulation into a simulation of the derivative. Dr$.$Jit provides fine-grained control over the process of automatic differentiation to help with this transformation. Specialization is particularly helpful in the context of differentiation, since large parts of the simulation ultimately do not influence the computed gradients. Dr$.$Jit tracks data dependencies globally to find and remove redundant computation.

==> abstract.txt <==
We present DrJit, a domain-specific just-in-time compiler for physically based rendering and its derivative. DrJit traces high-level programs (e.g., written in Python) and compiles them into efficient CPU or GPU megakernels. It achieves state-of-the-art performance thanks to global optimizations that specialize code generation to the rendering or optimization task at hand.

While DrJit drastically simplifies the creation of fast Monte Carlo renderers, its design was motivated by the needs of the differentiable rendering community. Builtin facilities for automatic differentiation expose fine-grained control over subtle details of the differentiation process needed to transform the derivative of a simulation into a simulation of the derivative, a prerequisite for high performance in this context. Just-in-time compilation embraces the dynamic nature of gradient evaluation: only small portions of the renderer may need derivative tracking in a specific task, but their location cannot be known ahead of time. Our system specializes algorithms on the fly and removes detected redundancies.

